Screening Effects on Electron Capture Rates and Type Ia Supernova Nucleosynthesis

Type Ia supernovae (SNe Ia) are believed to be a thermonuclear explosion of a white dwarf, but the mass of their progenitors is still an open problem. In near-Chandrasekhar-mass (near-M_Ch) models of SNe Ia, the central density reaches >10^9 g cm^{-3}. The electron chemical potential becomes higher than the Q-values of electron capture (EC) transitions between fp-shell nuclei, so a portion of the available electrons is captured by iron group elements and thus neutron-rich isotopes are formed. Since EC reaction rates are sensitive to the density, the degree of neutronization is a key to distinguish near- and sub-M_Ch models. In order to compare observations and theoretical models, an accurate treatment of EC reactions is necessary. In previous theoretical works, however, effects of electron screening on ECs are ignored. Screening lowers EC rates and thus leads to a higher electron fraction. We implement electron screening on ECs to calculate explosive SN Ia nucleosynthesis in a near-M_Ch single degenerate model. It is found that some of neutron-rich nuclear abundances, namely those of 46,48Ca, 50Ti, 54Cr, 58Fe, 64Ni and 67,70Zn, decrease when screening effects on ECs are considered. Of these, 50Ti, 54Cr and 58Fe are particularly interesting because a significant portion of the solar abundance of these nuclei is presumed to originate from SNe Ia. We conclude that implementing the screening effect on ECs in modern SN Ia models is desirable to precisely calculate abundances of neutron-rich nuclides.

==> SNIa screening (2)/CoverLetter.txt <==
Dear editor,

I am writing to submit our manuscript entitled "Effects of Screening on Electron Capture Rates and Type Ia Supernova Nucleosynthesis" for consideration as a research paper in The Astrophysical Journal.

The aim of this paper is to study effects of electron screening on electron capture rates and its impact on explosive nucleosynthesis in Type Ia supernovae (SNe Ia). SNe Ia are a major source of Fe group elements in the galactic chemical evolution, so it is important to calculate their nucleosynthesis precisely to understand the origins of elements. 

Every nucleosynthetic process in stellar plasma is affected by electron screening, but the screening effect on electron capture reactions has been ignored. SN Ia nucleosynthesis is known to be sensitive to electron capture rates, so it is necessary to take into account the screening effect appropriately. In this paper, we consider the effect on SNe Ia for the first time and show that neutron-rich nuclei including 50Ti, 54Cr, and 58Fe are less produced.

The authors would like to suggest the following scholars as potential referees because they are familiar with both nuclear and astrophysical aspects of SNe Ia.

Prof. Carlos Bertulani (Texas A&M University-Commerce)
carlos.bertulani@tamuc.edu

Prof. Eduardo Bravo (Universitat Polit`ecnica de Catalunya)
eduardo.bravo@upc.edu

Prof. Keiich Maeda (Kyoto University)
keiichi.maeda@kusastro.kyoto-u.ac.jp

Sincerely,
Kanji Mori

==> SNIa screening (2)/referee_report.txt <==
Reviewer's Comments:

The paper from Mori and collaborators shows the necessity of an accurate treatment of electron captures in type Ia supernova models and, in particular, the importance of accounting for electron screening in the capture rates. They implement electron screening and recompute the electron capture rates, which are applied to post-processing nucleosynthesis calculations of two one-dimensional supernova models. They find that the inclusion of electron screening impacts the abundance of some neutron-rich isotopes, especially Ti50, Cr54 and Fe58, but the elemental abundances remain largely unaffected. Finally, they recommend implementing the screened electron capture rates in modern multi-dimensional type Ia supernova models, in order to compare their predictions with the Solar abundance patterns of these nuclei.

The paper is timely and interesting, and it can make an important contribution to the understanding of nucleosynthesis in thermonuclear explosions of massive white dwarfs. Its strength relies in the computation of electron capture rates including electron screening effects. However, there are given insufficient details of the results of these computations, whereas the theoretical background is developed with profusion of details that can be already found in the literature. On the other hand, the nucleosynthesis calculation is not optimized, as it is performed through a post-processing of prior explosion models, which do not account for electron screening of electron capture rates. As it is well known, the electron fraction affect the pressure of degenerate material and the hydrodynamic evolution of the explosion, which makes post-processing techniques not to be the method of choice to evaluate the impact of modifications of electron capture rates. Therefore, the quantitative nucleosynthetic results are unreliable, although the general conclusion (the recommendation of implementing screened electron capture rates) is reasonable, but not unexpected. To be of utility to the community, Mori and collaborators should provide online tables of the calculated rates at a grid of temperatures and rho*Y_e, either in the form of absolute capture rate or as correction factors due to electron screening.

Reply: As the referee points out, the post-process decouples hydrodynamics and nucleosynthesis. Since overall dynamics of SN explosion is known to be sensitive to EC rates, it is desirable to perform coupled calculations in future studies. We noted the limitation of the post-process in the last paragraph of Section 4. 

More details about the computations of the EC rates are explained in the replies below, and some of them are added in the text.
Online tables for the calculated rates in a range, \rho*Y_e = 10^5-10^11 (mol cm^{-3}) and T=10^7-10^11 (K), are provided as supplemental data material (see also https://www.phys.chs.nihon-u.ac.jp/suzuki/data5/). Here, the rates are evaluated with the GXPF1J by taking into account experimental data such as excitation energies for excited states in both parent and daughter nuclei and B(GT) values, if available. Purely theoretical rates, which do not take into account available experimental data, are also provided.

Reviewer's Comment:
In addition, there are several other issues to be corrected or clarified.

- last line in pg. 1: "decay chains of isomers", I guess you mean to say "decay chains of isobars";

Reply: We modified the typo.

Reviewer's Comment:
- eq. 2: should the matrix elements be squared?;

Reply: Yes, right. They should be squared. Correction is made in eq. 2.

Reviewer's Comment:
- eq. 4: according to Itoh et al (2002), the "q" that appears in the denominator should not be squared;

Reply: Right. “q” should not be squared. Correction “q^2 -> q” is made in eq. 4.

Reviewer's Comment:
- eq. 4: most of the symbols appearing in this equation are not explained in the text;

Reply: An explanation for \epsilon (q,0) and q= k/2k_F is added in the text.

Reviewer's Comment:
- fig. 1, caption: the units of rho*Y_e are not g/cm**3, but mol/cm**3;

Reply: We have modified the unit in the caption.

Reviewer's Comment:
- fig. 1: why do the dashed curves (GXPF1J, non screened) differ from those shown in fig. 2 of Mori et al 2016?

Reply: In Mori et al 2016, purely theoretical weak rates obtained with the GXPF1J are used. Here, in the present work, experimental data such as excitation energies for excited states in both parent and daughter nuclei and B(GT) values, if available, are taken into account to evaluate the weak rates. The rates with the screening effects for the both cases are provided in online tables (see https://www.phys.chs.nihon-u.ac.jp/suzuki/data5/, and supplementary data material).
The rates without the screening effects are also provided in the supplementary data material (taken from https://www.phys.chs.nihon-u.ac.jp/suzuki/data4/).

Reviewer's Comment:
- in line 5 of pg. 3, there is a reference to equation (A.6) in Juodagalvis et al. (2010): instead (or at the least), the original reference (Yakovlev & Shalybkov, ref. 55 in the paper of Juodagalvis et al) should be used;

Reply: The original reference (Yakoviev & Shalybkov 1989, ref. 55) is cited before referring to Equation (A.6) in Juodagalvis et al. (2010).

Reviewer's Comment:
- the post-processing technique to calculate nuclear yields does not allow to follow the impact of changes in the electron pressure due to the modified electron capture rates: if the authors are unable or unwilling to recompute the hydrodynamic evolution with the new rates, at the least, the drawbacks of post-processing have to be acknowledged in the text;

Reply: As the referee points out, hydrodynamics can be affected by the modified reaction rates. Detailed discussion on coupling between hydrodynamics and reaction rates is outside the scope of this study. We noted the drawbacks of the post-process in the last paragraph of Section 4.

Reviewer's Comment:
- in the same line, do models W7 and WDD2 include Coulomb corrections to the equation of state?

Reply: In the W7 and WDD2 models, the Coulomb corrections to the equation of state are included as stated in Nomoto, Thielmann & Yokoi, 1984 (ApJ 286, 644). We noted this in the first paragraph in Section 2.2.

Reviewer's Comment:
- justify the choosing of different functional forms for the electron screening in thermonuclear reactions (Wallace, Woosley & Weaver, 1982) and electron captures (Ichimaru, 1993, and Yakovlev & Shalybkov, 1989);

Reply: In thermonuclear reactions, the screening enhancement factor for the one-component plasma is evaluated using the excess free energy (Eq. (A.8) in Wallace, Woosley & Weaver, 1982) obtained by a Monte Carlo computation for the strong coupling regime; \Gamma >0.8. The excess free energy for the e-capture case is given by Eq. (A.48) in Ichimaru (1993) for \Gamma >1 and by Eq. (A.6) in Juodegalvis et al (2010) for \Gamma <1.0. We find by comparison that the difference in f(\Gamma) is tiny: about 3% at 0.8<\Gamma <1, 0, 2% at \Gamma = 1-2, smaller at larger \Gamma and < 0.1% at \Gamma >10.

In the weak coupling regime (\Gamma <0.3), Wallace, Woosley & Weaver (1982) use the enhancement factor evaluated based on DeWitt, Graboske & Cooper, ApJ 181, 439, 1973 and Graboske et al. ApJ 181, 457, 1973. The first cluster expansion correction to the Debye-Huckel theory was taken into account. In the intermediate coupling regime, <0.3 \Gamma <0.8, an average of the weak and strong coupling regime was made.
In case of Yakoviev & Shalybkov, the Debye-Huckel term is reproduced in the weak coupling limit. When we evaluate the enhancement factor for the one component plasma by using f(\Gamma) of Eq. (A.6) in Juodegalvis et al (2010) for comparison, the difference in the enhancement factor fc=exp(H) is found to be <15% at \Gamma <0.8.

Thus, the difference in the screening effects between thermonuclear reactions (Wallace, Woosley & Weaver, 1982) and electron captures (Ichimaru, 1993, and Yakoviev & Shalybkov, 1989) is quite tiny for the strong coupling regime, and rather modest, < 15%, for the weak and intermediate coupling regime. This would justify the use of different functional forms for the two cases.  

Reviewer's Comment:
- the supernova models are one-dimensional: while this approach is common in many studies of the sensitivity of the nucleosynthesis to different model parameters, its limitations as compared to three-dimensional models should be mentioned such as, for instance, the influence of electron captures on the development of hydrodynamic instabilities (e.g. see section 4 in Timmes & Woosley 1992);

Reply: We mentioned the limitation of our one-dimensional models in the last paragraph of Section 4.

Reviewer's Comment:
- the authors use libnucnet for integrating the nuclear reaction network; however, they do not specify the parameters and settings used;

Reply: We added details on the reaction network in the second paragraph in Section 2.2.

Reviewer's Comment:
- the authors should specify which version of REACLIB is being used (v1, v2, v2.1, v2.0, default); if "default", the date of the snapshot is needed since the rates used in this collection change over time;

Reply: We used REACLIB v1.1. We specify the version in the second paragraph of Section 2.2.

Reviewer's Comment:
- it is not clear if the authors included the electron screening correction in all electron capture rates or just in those of pf-shell nuclei computed with GXPF1J;

Reply: The screening effect is considered only for pf-shell nuclei. We clarify this point in the last paragraph of Section 2.2.

Reviewer's Comment:
- and, what about free protons, they contribute most to the neutronization rate in type Ia supernova explosions; the authors should discuss the impact of electron screening on the electron capture rate by free protons;

Reply: We calculated e-capture rates on proton with and without SCR. Change of the e-capture rates by SCR effects of both electron and ion is quite small, within 1% level. It is natural as Z =1. We noted this in the fourth paragraph in Section 3.1 (Page 4).

Reviewer's Comment:
- did you use tabulated corrected electron capture rates for the nuclear network calculations? If so, specify the parameters, gridding of the tables, and other useful quantities; otherwise, where the rates computed on the fly during the post-processing calculations?

Reply: Yes, we used tabulated rates and interpolated them in the network calculation. We explained this in the last paragraph of Section 2.2.

Reviewer's Comment:
- give a reference for the Solar System abundances you used;

Reply: We used the Solar abundance shown in Lodder 2020. We have cited the reference in the last paragraph of Section 3.1 (page 4).

Reviewer's Comment:
- in the captions of figs. 5 and 7, as well as in several places in the last paragraph of section 3, there are repeated references to the normalization of abundances with respect to the Solar System values and Ni56 → the last should be Fe56;

Reply: The referee is correct. We have modified 56Ni to 56Fe.

Reviewer's Comment:
- in the caption of Table 1, the authors mention that the uncertainties are estimated based on errors in Galactic SN rates, but there are given no details; please, give them.

Reply: We have shown the uncertainties (0.54 \pm 0.12) /century for SNe Ia and (2.30 \pm 0.48) /century for CCSNe estimated by Li et al. in the last paragraph in Section 3.1. (page 4).
